Suzaku Observations of PSR B1259-63: A New Manifestation of Relativistic Pulsar Wind

We observed PSR B1259-63, a young non-accreting pulsar orbiting around a Be star SS 2883, eight times with the Suzaku satellite in 2007, to characterize the X-ray emission arising from the interaction between a pulsar relativistic wind and Be star outflows. The X-ray spectra showed a featureless continuum in 0.6-10 keV, modeled by a power law with a wide range of photon index 1.3-1.8. When combined with the Suzaku PIN detector which allowed spectral analysis in the hard 15-50 keV band, X-ray spectra show a break at 5 keV in a certain epoch. Regarding the system as a compactified pulsar wind nebula, in which e+e- pairs are assumed to be accelerated at the inner shock front of the pulsar wind, we attribute the X-ray spectral break to the low-energy cutoff of the synchrotron radiation associated with the Lorentz factor of the relativistic pulsar wind gamma_1 = 4x10^5. Our result indicates that Comptonization of stellar photons by the unshocked pulsar wind will be accessible (or tightly constrained) by observations with the Fermi Gamma-ray Space Telescope during the next periastron passage. The PSR B1259-63 system allows us to probe the fundamental properties of the pulsar wind by a direct means, being complementary to the study of large-scale pulsar wind nebulae.

==> FIELD.txt <==

Title:
Suzaku Observations of PSR B1259-63: A New Manifestation of Relativistic Pulsar Wind

Authors:
Yasunobu Uchiyama (SLAC/KIPAC), Takaaki Tanaka (SLAC/KIPAC), Tadayuki Takahashi (ISAS/JAXA), Koji Mori (Miyazaki U.) and Kazuhiro Nakazawa (U. Tokyo)

Comments:
11 pages, 9 figures, accepted for publication in The Astrophysical Journal

We observed PSR B1259-63, a young non-accreting pulsar orbiting around a Be star SS 2883, eight times with the Suzaku satellite in 2007, to characterize the X-ray emission arising from the interaction between a pulsar relativistic wind and Be star outflows. The X-ray spectra showed a featureless continuum in 0.6-10 keV, modeled by a power law with a wide range of photon index 1.3-1.8. When combined with the Suzaku PIN detector which allowed spectral analysis in the hard 15-50 keV band, X-ray spectra show a break at 5 keV in a certain epoch. Regarding the system as a compactified pulsar wind nebula, in which e+e- pairs are assumed to be accelerated at the inner shock front of the pulsar wind, we attribute the X-ray spectral break to the low-energy cutoff of the synchrotron radiation associated with the Lorentz factor of the relativistic pulsar wind gamma_1 = 4x10^5. Our result indicates that Comptonization of stellar photons by the unshocked pulsar wind will be accessible (or tightly constrained) by observations with the Fermi Gamma-ray Space Telescope during the next periastron passage. The PSR B1259-63 system allows us to probe the fundamental properties of the pulsar wind by a direct means, being complementary to the study of large-scale pulsar wind nebulae.



